Dynamics in the outskirts of four Milky Way globular clusters: it's the tides that dominate

We present the results of a spectroscopic survey of the outskirts of 4 globular clusters -- NGC 1261, NGC 4590, NGC 1904, and NGC 1851 -- covering targets within 1 degree from the cluster centres, with 2dF/AAOmega on the Anglo-Australian Telescope (AAT) and FLAMES on the Very Large Telescope (VLT). We extracted chemo-dynamical information for individual stars, from which we estimated the velocity dispersion profile and the rotation of each cluster. The observations are compared to direct $N$-body simulations and appropriate {\sc limepy}/{\sc spes} models for each cluster to interpret the results. In NGC 1851, the detected internal rotation agrees with existing literature, and NGC 1261 shows some rotation signal beyond the truncation radius, likely coming from the escaped stars. We find that the dispersion profiles for both the observations and the simulations for NGC 1261, NGC 1851, and NGC 1904 do not decrease as the {\sc limepy}/{\sc spes} models predict beyond the truncation radius, where the $N$-body simulations show that escaped stars dominate; the dispersion profile of NGC 4590 follows the predictions of the {\sc limepy}/{\sc spes} models, though the data do not effectively extend beyond the truncation radius. The increasing/flat dispersion profiles in the outskirts of NGC 1261, NGC 1851 and NGC 1904, are reproduced by the simulations. Hence, the increasing/flat dispersion profiles of the clusters in question can be explained by the tidal interaction with the Galaxy without introducing dark matter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
